Unique Compact Representation of Magnetic Fields using Truncated Solid Harmonic Expansions

Precise knowledge of magnetic fields is crucial in many medical imaging applications like magnetic resonance imaging or magnetic particle imaging (MPI) as they are the foundation of these imaging systems. For the investigation of the influence of field imperfections on imaging, a compact and unique representation of the magnetic fields using real solid spherical harmonics, which can be obtained by measuring a few points of the magnetic field only, is of great assistance. In this manuscript, we review real solid harmonic expansions as a general solution of Laplace's equation including an efficient calculation of their coefficients using spherical t-designs. We also provide a method to shift the reference point of an expansion by calculating the coefficients of the shifted expansion from the initial ones. These methods are used to obtain the magnetic fields of an MPI system. Here, the field-free-point of the spatial encoding field serves as unique expansion point. Lastly, we quantify the severity of the distortions of the static and dynamic fields in MPI by analyzing the expansion coefficients.

==> tikz/Coeffs/data/CoeffsSF_initial-final.csv <==
num;xInitial;yInitial;zInitial;xFinal;yFinal;zFinal
0,0;-3.888716300328852e-6;-0.00024213321854670843;-0.0042516300677922034;-3.61320763369288e-19;-3.290037344903333e-19;-8.829143878656256e-19
1,-1;1.4643618473113247e-5;-0.04213495292412553;-1.6542282353901973e-5;0.000381037037714769;-1.0020574377053995;-0.002650666740290194
1,0;0.0004242216097748859;-0.00010824168335369173;0.08480210744423926;0.009950818567064933;-0.0030702410233268648;2.019266006097084
1,1;-0.042481443193082696;-0.0002450968942200211;0.0007593184897501687;-1.0117501571844087;-0.005640108078325544;0.017907630166785246
2,-2;0.00020221655495344614;8.356485476921396e-8;4.968257893291028e-5;0.038321362511581254;-0.0015201483567394217;0.03328505928331053
2,-1;6.259382932247114e-5;0.0008193672320643009;-0.000776098234915698;0.03775179210101888;0.1999354772802654;-0.1518721176732559
2,0;6.671790830134765e-5;-0.0001727831223554715;-0.0008246743185804494;0.038513338100943345;-0.06854031505629754;-0.019633388840802492
2,1;0.000894730571075988;9.639055036115211e-5;-2.586427848297419e-5;0.5034649514759114;0.05237169905765238;-0.011467406209599414
2,2;-2.4384662585485602e-5;-0.0001473561089719529;-0.0002702725879223871;-0.0146400550855877;-0.07610926696626495;-0.15011048457092427
3,-3;8.387214497196915e-6;1.2127559486137103e-5;3.271182882737651e-5;0.11320611296292127;0.16369127910237954;0.44152668215333785
3,-2;1.1194464074972335e-5;-2.134770743793292e-5;3.411710540081643e-5;0.15109685880267154;-0.2881398801146327;0.4604943499732266
3,-1;-2.0281128896287743e-6;-0.0032957663242161425;-2.9403894428067038e-5;-0.027374377626994562;-44.48448229424658;-0.39687796172210105
3,0;5.557359331484677e-5;2.86529248987717e-5;0.005231060174315114;0.7501024904822203;0.3867417786790261;70.6060384180314
3,1;-0.0032765371341934935;-3.0310875549250925e-5;6.298514986022893e-5;-44.22493702345173;-0.40911990537267723;0.8501396968500824
3,2;-1.0716180201067095e-5;-3.868853416361076e-6;8.294773380361488e-5;-0.14464124016125537;-0.05221970381655698;1.1195839245709809
3,3;-4.11095082851738e-5;1.5657981714593244e-7;1.815110175043208e-5;-0.5548740455292864;0.0021134302065912475;0.2449938147936518


==> tikz/Coeffs/data/Coeffs_IdealFF.csv <==
num,x,y,z
1,0.024,0,0
2,0,0,0
3,0,0,0
4,0,0,0
5,0,0,0
6,0,0,0
7,0,0,0
8,0,0,0
9,0,0,0
10,0,0,0
11,0,0,0
12,0,0,0
13,0,0,0
14,0,0,0
15,0,0,0
16,0,0,0
17,0,0,0
18,0,0,0
19,0,0,0
20,0,0,0
21,0,0,0
22,0,0,0
23,0,0,0
24,0,0,0
25,0,0,0


==> tikz/Coeffs/data/Coeffs_IdealSF.csv <==
num,x,y,z
1,0.0,0.0,0.0
2,0.0,-1.0,0.0
3,0.0,0.0,2.0
4,-1.0,0.0,0.0
5,0.0,0.0,0.0
6,0.0,0.0,0.0
7,0.0,0.0,0.0
8,0.0,0.0,0.0
9,0.0,0.0,0.0
10,0.0,0.0,0.0
11,0.0,0.0,0.0
12,0.0,0.0,0.0
13,0.0,0.0,0.0
14,0.0,0.0,0.0
15,0.0,0.0,0.0
16,0.0,0.0,0.0
17,0.0,0.0,0.0
18,0.0,0.0,0.0
19,0.0,0.0,0.0
20,0.0,0.0,0.0
21,0.0,0.0,0.0
22,0.0,0.0,0.0
23,0.0,0.0,0.0
24,0.0,0.0,0.0
25,0.0,0.0,0.0


==> tikz/Coeffs/data/Labels_xticks.csv <==
lm
[0,0]
[1,-1]
[1,0]
[1,1]
[2,-2]
[2,-1]
[2,0]
[2,1]
[2,2]
[3,-3]
[3,-2]
[3,-1]
[3,0]
[3,1]
[3,2]
[3,3]
[4,-4]
[4,-3]
[4,-2]
[4,-1]
[4,0]
[4,1]
[4,2]
[4,3]
[4,4]

